Torque reversal and orbital profile of X-ray pulsar OAO 1657-415

OAO 1657-415 is an atypical supergiant X-ray binary among wind-fed and disk-fed systems, showing alternate spin-up/spin-down intervals lasting on the order of tens of days. We study different torque states of OAO 1657-415 based on the spin history monitored by {\it Fermi}/GBM, together with fluxes from {\it Swift}/BAT and {\it MAXI}/GSC. Its spin frequency derivatives are well correlated with {\it Swift}/BAT fluxes during rapid spin-up episodes, anti-correlated with {\it Swift}/BAT fluxes during rapid spin-down episodes, and not correlated in between. The orbital profile of spin-down episodes is reduced by a factor of 2 around orbital phases of 0.2 and 0.8 compared to that of spin-up episodes. The orbital hardness ratio profile of spin-down episodes is also lower than that of spin-up episodes around phases close to the mid-eclipse, implying that there is more material between the neutron star and the observer for spin-down episodes than for spin-up episodes around these phases. These results indicate that the torque state of the neutron star is connected with the material flow on orbital scale and support the retrograde/prograde disk accretion scenario for spin-down/spin-up torque reversal.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
